GASP. XX. From the loose spatially-resolved to the tight global SFR-Mass relation in local spiral galaxies

Exploiting the sample of 30 local star-forming, undisturbed late-type galaxies in different environments drawn from the GAs Stripping Phenomena in galaxies with MUSE (GASP), we investigate the spatially resolved Star Formation Rate-Mass ({\Sigma}SFR-{\Sigma}_star) relation. Our analysis includes also the galaxy outskirts (up to >4 effective radii, re), a regime poorly explored by other Integral Field Spectrograph surveys. Our observational strategy allows us to detect H{\alpha} out to more than 2.7re for 75% of the sample. Considering all galaxies together, the correlation between the {\Sigma}SFR and {\Sigma}_star is quite broad, with a scatter of 0.3 dex. It gets steeper and shifts to higher {\Sigma}_star values when external spaxels are excluded and moving from less to more massive galaxies. The broadness of the overall relation suggests galaxy-by-galaxy variations. Indeed, each object is characterized by a distinct {\Sigma}SFR-{\Sigma}_star relation and in some cases the correlation is very loose. The scatter of the relation mainly arises from the existence of bright off-center star-forming knots whose {\Sigma}SFR-{\Sigma}_star relation is systematically broader than that of the diffuse component. The {\Sigma}SFR-{\Sigma}tot gas (total gas surface density) relation is as broad as the {\Sigma}SFR-{\Sigma}_star relation, indicating that the surface gas density is not a primary driver of the relation. Even though a large galaxy-by-galaxy variation exists, mean {\Sigma}SFR and {\Sigma}_star values vary of at most 0.7 dex across galaxies. We investigate the relationship between the local and global SFR-M_star relation, finding that the latter is driven by the existence of the size-mass relation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
